Uncovering the origin of complex velocity distributions in edge-on disc galaxies

Stellar line-of-sight velocity distributions are a powerful tool for studying galaxy kinematics and formation history, with multiple-peaked LOSVDs often indicating the presence of complex kinematic components. We extract stellar LOSVDs across the disc of a simulated spiral galaxy viewed edge-on, and study how often and why we see multiple-peaked LOSVDs. We find that the multiple-peaked LOSVDs are mainly found close to the midplane because they result from the presence of spiral arms. This is not because the spiral arms have significantly different kinematics to the disc, but because they correspond to over-densities. Variations in the number of arms present along a line-of-sight create variations in the number of peaks in LOSVDs. This can be used to quantify the strength of the spiral arms above the midplane, and how the thickness of spiral arms vary across the disc. We find that the commonly used fourth order Gauss-Hermite moment, $h_4$, is negative in the regions where there are multiple-peaked LOSVDs, and hence traces spiral arms. Finally, we discuss the observability of the multiple-peaked regions and their associated $h_4$ measurements with current integral field spectrographs. We find that the spectral resolution of MUSE might not be high enough to uncover multiple peaks in LOSVDs when they result from spiral arms, but should allow for identification of the regions of negative $h_4$. On the other hand, higher resolution spectrographs like KOALA and WEAVE may be able to recover multiple peaks in LOSVDs, representing a promising avenue for characterising spiral arms in edge-on disc galaxies.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
